Fast OLAP Query Execution in Main Memory on Large Data in a Cluster

Main memory column-stores have proven to be efficient for processing analytical queries. Still, there has been much less work in the context of clusters. Using only a single machine poses several restrictions: Processing power and data volume are bounded to the number of cores and main memory fitting on one tightly coupled system. To enable the processing of larger data sets, switching to a cluster becomes necessary. In this work, we explore techniques for efficient execution of analytical SQL queries on large amounts of data in a parallel database cluster while making maximal use of the available hardware. This includes precompiled query plans for efficient CPU utilization, full parallelization on single nodes and across the cluster, and efficient inter-node communication. We implement all features in a prototype for running a subset of TPC-H benchmark queries. We evaluate our implementation using a 128 node cluster running TPC-H queries with 30 000 gigabyte of uncompressed data.

==> new_timings/Q02_QV1.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	27.380195	100	0.273147	0.997607	27.182817
2	27.121811	100	0.385058	1.419735	24.755955
4	25.871859	100	0.632472	2.444633	25.170088
8	24.382861	100	0.760784	3.120160	23.705006
16	23.558193	100	0.909117	3.859026	22.812843
32	23.870936	100	1.005250	4.211188	22.652864
64	25.905287	100	1.677290	6.474701	23.396015
128	51.271429	100	5.874693	11.458025	39.484024

==> new_timings/Q03_QV4.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	263.640661	100	0.008068	0.003060	250.029087
2	241.691592	100	0.053596	0.022176	226.992130
4	245.771132	100	0.106388	0.043288	232.508898
8	246.294402	100	0.300469	0.121996	235.615015
16	250.263434	100	0.278663	0.111348	239.607096
32	307.655125	100	1.031341	0.335226	283.351898
64	308.602636	100	2.340184	0.758316	288.849831
128	310.962067	100	6.505916	2.092189	280.436039

==> new_timings/Q05_QV1.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	1408.129320	100	1.984024	0.140898	1400.368214
2	1313.894789	100	6.641951	0.505516	1143.411875
4	1299.925144	100	17.751082	1.365546	1189.139128
8	1190.762730	100	24.546885	2.061442	1152.215958
16	1186.224967	100	18.568358	1.565332	1115.377903
32 	1215.144827	100	29.273547	2.409058	1181.041002
64	1302.278873	100	42.909126	3.294926	1213.593960
128	1412.770691	100	73.352096	5.192074	1370.144129

==> new_timings/Q11_QV2.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	143.684239	100	0.306430	0.213266	138.689041
2	154.497864	100	1.118946	0.724247	147.828102
4	164.462926	100	1.939868	1.179517	154.134989
8	172.650856	100	3.079903	1.783891	160.912991
16	184.591652	100	5.964271	3.231062	173.042059
32	204.106688	100	11.005270	5.391920	185.858011
64	287.545384	100	50.197466	17.457233	225.409985
128	423.260143	100	123.816430	29.253033	279.875040

==> new_timings/Q13_QV1.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	5167.078443	100	2.461667	0.047641	4850.500107
2	4660.840442	100	12.185109	0.261436	4465.183973
4	4188.740890	100	23.214079	0.554202	4063.526869
8	4295.754064	100	34.965286	0.813950	4136.503935
16	4353.512311	100	69.369741	1.593420	4249.799967
32	4405.730545	100	137.731589	3.126192	4260.550976
64	4581.895382	100	257.033175	5.609757	4474.926233
128	4533.271433	100	86.834067	1.915484	4447.656155

==> new_timings/Q14_QV1.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	669.938354	100	0.908217	0.135567	655.582905
2	636.441612	100	3.817604	0.599836	609.891891
4	644.549510	100	4.414318	0.684869	611.155033
8	645.951466	100	4.005904	0.620156	575.612068
16	622.397950	100	4.836878	0.777136	582.042933
32	654.389395	100	7.800285	1.191994	602.676153
64	678.240745	100	11.194218	1.650479	644.320011
128	722.162351	100	23.457233	3.248194	689.601183

==> new_timings/Q14_QV2.txt <==
procs	runtime	runs	comm_time	comm_percent	peak
1        503.653512      100     0.940666        0.186769        493.214846
2        603.517737      100     3.137178        0.519815        534.165144
4        803.362613      100     4.626530        0.575896        757.654190
8        1126.375763     100     4.679698        0.415465        1058.569908
16       1610.114593     100     7.157954        0.444562        1559.832096
32       3035.516548     100     9.490402        0.312645        2880.274773
64       5634.630607     100     11.593415       0.205753        5583.097935
128      43083.699491    100     71.513124       0.165986        16833.884954

==> new_timings/Q14_QV3.txt <==
procs	runtime	runs	comm_time	comm_percent	peak
1        3174.170651     100     0.772367        0.024333        3154.230833
2        2490.110972     100     2.923644        0.117410        2343.335152
4        1698.288604     100     4.329376        0.254926        1629.242182
8        1218.142957     100     3.565563        0.292705        1122.119904
16       1003.281520     100     4.938099        0.492195        912.815809
32       1230.930130     100     7.774312        0.631580        1090.095997
64       1703.251847     100     10.855782       0.637356        1467.138052

==> new_timings/Q21_QV3.txt <==
procs	runtime	runs	commtime	commpart	peaktime
1	261.840296	100	0.123105	0.047015	254.550934
2	312.576602	100	0.616875	0.197352	290.369987
4	522.293776	100	0.976430	0.186950	499.180079
8	723.374513	100	2.193353	0.303211	622.134924
16	666.496449	100	3.507569	0.526270	617.222071
32	641.830415	100	5.540177	0.863184	563.930035
64	618.762972	100	11.210925	1.811829	536.404133
128	691.667625	100	18.569164	2.684695	616.176128
